Towards Better Understanding of Bitcoin Unreachable Peers

The bitcoin peer-to-peer network has drawn significant attention from researchers, but so far has mostly focused on publicly visible portions of the network, i.e., publicly reachable peers. This mostly ignores the hidden parts of the network: unreachable Bitcoin peers behind NATs and firewalls. In this paper, we characterize Bitcoin peers that might be behind NATs or firewalls from different perspectives. Using a special-purpose measurement tool we conduct a large scale measurement study of the Bitcoin network, and discover several previously unreported usage patterns: a small number of peers are involved in the propagation of 89% of all bitcoin transactions, public cloud services are being used for Bitcoin network probing and crawling, a large amount of transactions are generated from only two mobile applications. We also empirically evaluate a method that uses timing information to re-identify the peer that created a transaction against unreachable peers. We find this method very accurate for peers that use the latest version of the Bitcoin Core client.

==> figure/connasn1.csv <==
x,y
0,0.0
1.0,0.314927857936
1.1,0.317980022198
1.2,0.324084350721
1.3,0.353773584906
1.4,0.365427302997
1.5,0.402885682575
1.6,0.413984461709
1.7,0.430355160932
1.8,0.44589345172
1.9,0.453662597114
2.0,0.582130965594
2.1,0.587957824639
2.2,0.596559378468
2.3,0.611820199778
2.4,0.61986681465
2.5,0.642341842397
2.6,0.647613762486
2.7,0.656492785794
2.8,0.665926748058
2.9,0.67064372919
3.0,0.730299667037
3.1,0.735016648169
3.2,0.738346281909
3.3,0.743895671476
3.4,0.746392896781
3.5,0.754716981132
3.6,0.758601553829
3.7,0.761653718091
3.8,0.766093229745
3.9,0.768035516093
4.0,0.800499445061
4.1,0.801609322974
4.2,0.803551609323
4.3,0.809378468368
4.4,0.810488346282
4.5,0.815482796892
4.6,0.819367369589
4.7,0.821864594895
4.8,0.823806881243
4.9,0.825471698113
5.0,0.843507214206
5.1,0.843784683685
5.2,0.845726970033
5.3,0.848224195339
5.4,0.849334073252
5.5,0.852941176471
5.6,0.854051054384
5.7,0.855438401776
5.8,0.857380688124
5.9,0.858490566038
6.0,0.874028856826
6.1,0.874861265261
6.2,0.875971143174
6.3,0.877913429523
6.4,0.878745837958
6.5,0.881243063263
6.6,0.882075471698
6.7,0.882630410655
6.8,0.88346281909
7.0,0.891786903441
7.1,0.892064372919
7.3,0.892619311876
7.4,0.893729189789
7.5,0.894839067703
8.0,0.903163152053
8.1,0.903440621532
8.2,0.903995560488
8.3,0.905105438402
8.4,0.905660377358
8.5,0.906770255272
8.6,0.907602663707
8.7,0.908157602664
9.0,0.913984461709
9.1,0.914539400666
9.3,0.915094339623
9.4,0.915649278579
9.6,0.916204217536
9.9,0.916481687014
10.0,0.92064372919
10.1,0.920921198668
10.2,0.921198668147
10.3,0.921753607103
10.5,0.923140954495
10.7,0.923418423973
10.9,0.923695893452
11.0,0.928412874584
11.1,0.928690344062
11.3,0.928967813541
11.4,0.929245283019
11.5,0.930077691454
11.6,0.930355160932
12.0,0.933129855716
12.1,0.933684794673
12.2,0.933962264151
12.5,0.934517203108
12.6,0.934794672586
12.7,0.935349611543
13.0,0.93756936737
13.1,0.938124306326
13.4,0.938401775805
13.6,0.938679245283
13.7,0.939511653718
13.9,0.939789123196
14.0,0.941731409545
14.3,0.942008879023
14.5,0.942841287458
14.7,0.943118756937
14.8,0.943396226415
15.0,0.947280799112
15.2,0.94755826859
15.3,0.947835738069
15.5,0.948390677026
15.6,0.948668146504
16.0,0.951442841287
16.3,0.951720310766
16.4,0.951997780244
16.5,0.952275249723
16.7,0.952830188679
17.0,0.953107658158
17.3,0.953385127636
17.5,0.953662597114
17.8,0.953940066593
18.0,0.95615982242
19.0,0.957547169811
19.1,0.95782463929
19.4,0.958102108768
19.5,0.958934517203
19.7,0.959211986681
20.0,0.960876803552
20.1,0.96115427303
20.5,0.961431742508
21.0,0.963374028857
21.6,0.963651498335
21.8,0.963928967814
22.0,0.965871254162
22.5,0.96614872364
23.0,0.966981132075
23.4,0.967258601554
24.0,0.968645948946
24.5,0.968923418424
24.7,0.969200887902
25.3,0.969478357381
25.5,0.969755826859
26.0,0.970310765816
26.2,0.970588235294
26.5,0.970865704772
27.0,0.971975582686
27.4,0.972253052164
27.8,0.972530521643
28.0,0.972807991121
28.5,0.973085460599
29.0,0.973362930078
29.6,0.973640399556
30.0,0.974195338513
30.5,0.974472807991
30.6,0.974750277469
30.7,0.975027746948
31.0,0.975582685905
32.0,0.976137624861
34.5,0.97641509434
35.0,0.976692563818
36.3,0.976970033296
36.9,0.977247502775
37.0,0.977802441731
38.0,0.97807991121
39.0,0.978634850166
41.0,0.978912319645
42.0,0.979189789123
43.0,0.979467258602
44.0,0.980022197558
44.2,0.980299667037
45.0,0.980577136515
46.0,0.981132075472
47.0,0.98140954495
48.0,0.981687014428
50.0,0.981964483907
50.7,0.982241953385
51.0,0.982519422863
52.0,0.982796892342
52.3,0.98307436182
53.0,0.983351831299
54.5,0.983629300777
54.7,0.983906770255
56.4,0.984184239734
56.8,0.984461709212
57.0,0.98473917869
58.0,0.985016648169
60.5,0.985294117647
65.3,0.985571587125
70.0,0.985849056604
71.5,0.986126526082
73.0,0.98640399556
79.0,0.986681465039
80.0,0.986958934517
81.0,0.987236403996
82.0,0.987513873474
87.0,0.987791342952
88.4,0.988068812431
90.0,0.988346281909
93.0,0.988623751387
93.7,0.988901220866
98.0,0.989178690344
99.0,0.989456159822
100.3,0.989733629301
111.0,0.990288568257
113.0,0.990566037736
118.7,0.990843507214
132.0,0.991398446171
133.5,0.991675915649
143.0,0.991953385128
149.0,0.992230854606
158.5,0.992508324084
196.0,0.992785793563
203.5,0.993063263041
215.0,0.993340732519
238.3,0.993618201998
243.3,0.993895671476
280.0,0.994173140954
281.0,0.994450610433
319.0,0.994728079911
335.7,0.99500554939
360.0,0.995283018868
508.0,0.995560488346
513.0,0.995837957825
599.0,0.996115427303
625.0,0.996392896781
715.4,0.99667036626
818.7,0.996947835738
992.6,0.997225305216
1189.0,0.997502774695
1667.5,0.997780244173
1942.3,0.998057713651
3254.0,0.99833518313
4657.0,0.998612652608
7262.2,0.998890122087
9113.3,0.999167591565
10116.0,0.999445061043
11424.6,0.999722530522
17144.0,1.0


==> figure/connasn2.csv <==
x,y
0,0.0
1.0,0.251840168244
1.1,0.252891692955
1.2,0.253943217666
1.3,0.260252365931
1.4,0.261303890641
1.5,0.27181913775
1.6,0.272870662461
1.7,0.278128286015
1.8,0.281282860147
1.9,0.283385909569
2.0,0.399579390116
2.1,0.400105152471
2.2,0.401156677182
2.3,0.40483701367
2.4,0.405362776025
2.5,0.417981072555
2.6,0.420609884332
2.7,0.423764458465
2.8,0.428496319664
2.9,0.43007360673
3.0,0.495268138801
3.1,0.497896950578
3.2,0.498422712934
3.3,0.501051524711
3.5,0.507886435331
3.7,0.511041009464
3.8,0.512092534175
4.0,0.562039957939
4.1,0.562565720294
4.2,0.564143007361
4.3,0.567823343849
4.4,0.56992639327
4.5,0.575184016824
4.6,0.576235541535
4.7,0.577287066246
4.8,0.579390115668
4.9,0.579915878023
5.0,0.609884332282
5.1,0.610410094637
5.2,0.611461619348
5.3,0.612513144059
5.4,0.61356466877
5.5,0.621451104101
5.6,0.622502628812
5.7,0.623028391167
5.8,0.624079915878
6.0,0.640904311251
6.1,0.641430073607
6.2,0.643533123028
6.3,0.644058885384
6.4,0.64563617245
6.5,0.647213459516
6.6,0.647739221872
6.7,0.648790746583
6.8,0.649316508938
6.9,0.650368033649
7.0,0.667718191377
7.1,0.668243953733
7.2,0.668769716088
7.3,0.669821240799
7.4,0.670347003155
7.5,0.673501577287
7.6,0.674027339642
7.8,0.675078864353
7.9,0.676130389064
8.0,0.691377497371
8.3,0.693480546793
8.4,0.694532071504
8.5,0.69610935857
8.7,0.697686645636
8.8,0.699263932702
8.9,0.699789695058
9.0,0.712407991588
9.3,0.713459516299
9.5,0.716088328076
9.7,0.717139852787
9.8,0.718191377497
9.9,0.718717139853
10.0,0.729232386961
10.5,0.731335436383
10.7,0.73396424816
10.8,0.734490010515
10.9,0.735541535226
11.0,0.746056782334
11.3,0.747108307045
11.5,0.748685594111
11.7,0.749737118822
11.8,0.750262881178
12.0,0.758149316509
12.2,0.75920084122
12.3,0.760252365931
12.4,0.761303890641
12.5,0.761829652997
12.7,0.762881177708
12.8,0.763932702419
12.9,0.764458464774
13.0,0.777076761304
13.1,0.777602523659
13.3,0.778128286015
13.4,0.77865404837
13.5,0.779705573081
13.7,0.780757097792
13.8,0.781282860147
13.9,0.781808622503
14.0,0.787066246057
14.4,0.788643533123
14.5,0.789169295478
14.7,0.789695057834
14.8,0.790220820189
15.0,0.794952681388
15.3,0.795478443743
15.6,0.796004206099
15.8,0.79705573081
16.0,0.801261829653
16.3,0.803364879075
16.5,0.80389064143
16.6,0.804416403785
16.8,0.805467928496
17.0,0.809148264984
17.1,0.80967402734
17.2,0.810199789695
17.3,0.812302839117
17.4,0.812828601472
17.5,0.813354363828
17.7,0.813880126183
18.0,0.818086225026
18.2,0.819137749737
18.3,0.820189274448
18.5,0.821240799159
19.0,0.824395373291
19.4,0.824921135647
19.5,0.825446898002
20.0,0.828075709779
20.5,0.828601472135
20.8,0.829652996845
21.0,0.835436382755
21.2,0.83596214511
21.3,0.836487907466
21.5,0.837013669821
21.8,0.837539432177
22.0,0.84174553102
22.2,0.842271293375
22.5,0.842797055731
22.8,0.843322818086
22.9,0.843848580442
23.0,0.84752891693
23.5,0.849631966351
24.0,0.853312302839
24.1,0.853838065195
24.5,0.85436382755
25.0,0.856992639327
25.8,0.857518401682
26.0,0.86119873817
26.2,0.861724500526
26.3,0.862250262881
26.5,0.863301787592
26.8,0.863827549947
27.0,0.864879074658
27.7,0.865404837014
28.0,0.868559411146
28.3,0.869085173502
28.7,0.869610935857
29.0,0.872239747634
29.3,0.872765509989
29.7,0.873291272345
30.0,0.879074658254
30.5,0.880126182965
31.0,0.880651945321
31.6,0.881177707676
32.0,0.882229232387
32.4,0.883806519453
32.8,0.884858044164
33.0,0.888012618297
34.0,0.889064143007
34.7,0.889589905363
35.0,0.890641430074
35.5,0.891167192429
36.3,0.891692954784
37.0,0.893796004206
37.3,0.894847528917
37.5,0.895373291272
37.6,0.895899053628
37.7,0.896424815983
37.8,0.896950578339
38.2,0.897476340694
38.4,0.898002103049
38.5,0.898527865405
39.0,0.899579390116
40.0,0.900630914826
40.1,0.901156677182
40.3,0.901682439537
40.4,0.902208201893
40.5,0.902733964248
40.8,0.903259726604
41.0,0.905362776025
41.3,0.905888538381
42.0,0.906940063091
42.2,0.907465825447
42.5,0.907991587802
43.0,0.909568874869
43.5,0.910094637224
44.0,0.911146161935
44.2,0.91167192429
44.7,0.912723449001
45.0,0.913774973712
45.1,0.914300736067
45.5,0.914826498423
46.0,0.915352260778
46.3,0.915878023134
46.5,0.916403785489
47.0,0.916929547844
47.5,0.917981072555
48.0,0.919032597266
48.5,0.919558359621
48.7,0.920084121977
49.0,0.920609884332
49.5,0.921135646688
50.0,0.922712933754
50.5,0.923238696109
51.3,0.923764458465
51.5,0.92429022082
52.5,0.924815983176
52.8,0.925341745531
53.0,0.926393270242
54.0,0.926919032597
54.1,0.927444794953
54.3,0.927970557308
54.5,0.928496319664
55.4,0.929022082019
55.6,0.929547844374
56.0,0.931125131441
56.5,0.931650893796
57.0,0.932702418507
58.0,0.933228180862
59.0,0.933753943218
59.9,0.934279705573
60.0,0.934805467928
61.3,0.935331230284
62.0,0.935856992639
62.5,0.936382754995
63.3,0.93690851735
63.9,0.937434279706
66.6,0.937960042061
66.9,0.938485804416
68.0,0.939011566772
69.0,0.940063091483
70.0,0.941114616193
71.0,0.942166140904
72.0,0.94269190326
73.0,0.943217665615
73.5,0.943743427971
74.3,0.944269190326
76.0,0.945846477392
76.2,0.946372239748
76.3,0.946898002103
76.9,0.947423764458
78.2,0.947949526814
78.5,0.948475289169
78.9,0.949001051525
82.0,0.950578338591
82.5,0.951104100946
83.7,0.951629863302
85.0,0.952155625657
88.0,0.952681388013
91.0,0.953207150368
92.0,0.953732912723
93.0,0.954258675079
96.0,0.955835962145
97.3,0.956361724501
98.0,0.956887486856
99.0,0.957413249211
99.4,0.957939011567
100.3,0.958464773922
102.3,0.958990536278
102.7,0.959516298633
106.6,0.960042060988
109.0,0.960567823344
110.0,0.961093585699
111.0,0.961619348055
112.3,0.962670872766
113.5,0.963196635121
119.0,0.963722397476
121.0,0.964773922187
122.0,0.965299684543
122.5,0.966351209253
124.0,0.966876971609
132.0,0.967402733964
136.8,0.96792849632
141.0,0.968454258675
142.5,0.96898002103
143.0,0.969505783386
143.3,0.970031545741
148.0,0.971608832808
149.0,0.972134595163
150.2,0.972660357518
151.0,0.973186119874
152.2,0.973711882229
156.5,0.974237644585
157.0,0.97476340694
163.0,0.975289169295
165.0,0.975814931651
168.0,0.976866456362
171.3,0.977392218717
174.0,0.977917981073
180.0,0.978443743428
181.3,0.978969505783
193.5,0.979495268139
196.0,0.980021030494
209.3,0.98054679285
223.5,0.981072555205
228.0,0.98159831756
231.2,0.982124079916
251.4,0.982649842271
252.9,0.983175604627
264.0,0.983701366982
294.0,0.984227129338
295.0,0.984752891693
305.0,0.985278654048
327.7,0.985804416404
333.0,0.986330178759
403.0,0.986855941115
440.0,0.98738170347
474.0,0.987907465825
500.0,0.988433228181
522.0,0.988958990536
534.8,0.989484752892
544.0,0.990010515247
579.0,0.990536277603
667.0,0.991062039958
667.5,0.991587802313
942.2,0.992113564669
1165.4,0.992639327024
1226.4,0.99316508938
1291.0,0.993690851735
1381.7,0.99421661409
1875.0,0.994742376446
2137.0,0.995268138801
3571.7,0.995793901157
4193.3,0.996319663512
4968.8,0.996845425868
5317.0,0.997371188223
5707.3,0.997896950578
8378.1,0.998422712934
9113.3,0.998948475289
15174.0,0.999474237645
141585.0,1.0


==> figure/connasn3.csv <==
x,y
0,0.0
1.0,0.0698689956332
1.5,0.0742358078603
2.0,0.109170305677
3.0,0.122270742358
4.0,0.157205240175
5.0,0.161572052402
6.0,0.174672489083
8.0,0.187772925764
9.0,0.205240174672
10.0,0.218340611354
11.0,0.227074235808
12.0,0.231441048035
12.5,0.235807860262
14.0,0.257641921397
17.0,0.266375545852
18.0,0.270742358079
19.0,0.279475982533
20.0,0.28384279476
21.0,0.296943231441
22.0,0.305676855895
24.0,0.310043668122
24.7,0.314410480349
26.0,0.327510917031
28.0,0.331877729258
29.0,0.340611353712
30.0,0.344978165939
32.0,0.353711790393
32.5,0.35807860262
39.0,0.362445414847
39.5,0.366812227074
43.0,0.371179039301
47.0,0.379912663755
48.0,0.38864628821
49.0,0.393013100437
50.0,0.397379912664
51.8,0.401746724891
52.8,0.406113537118
54.0,0.410480349345
58.0,0.414847161572
62.0,0.419213973799
62.5,0.423580786026
62.6,0.427947598253
64.0,0.436681222707
66.0,0.441048034934
69.0,0.449781659389
72.0,0.46288209607
73.0,0.467248908297
73.3,0.471615720524
74.5,0.475982532751
77.0,0.480349344978
78.0,0.484716157205
79.0,0.489082969432
80.0,0.493449781659
80.5,0.497816593886
84.0,0.502183406114
86.3,0.506550218341
88.0,0.510917030568
90.0,0.524017467249
96.0,0.528384279476
97.0,0.532751091703
101.5,0.53711790393
102.0,0.541484716157
104.3,0.545851528384
105.0,0.550218340611
106.0,0.554585152838
108.0,0.558951965066
109.0,0.56768558952
109.4,0.572052401747
114.0,0.576419213974
116.0,0.580786026201
119.3,0.585152838428
125.0,0.589519650655
133.0,0.593886462882
134.0,0.598253275109
135.0,0.602620087336
144.0,0.606986899563
144.4,0.61135371179
146.0,0.615720524017
152.7,0.620087336245
157.0,0.624454148472
162.0,0.628820960699
172.2,0.633187772926
173.4,0.637554585153
178.0,0.64192139738
180.0,0.646288209607
185.0,0.650655021834
193.0,0.655021834061
195.5,0.659388646288
207.5,0.663755458515
218.0,0.668122270742
222.3,0.672489082969
224.0,0.676855895197
236.0,0.681222707424
243.3,0.685589519651
245.5,0.689956331878
253.0,0.694323144105
257.2,0.698689956332
272.0,0.703056768559
295.0,0.707423580786
298.6,0.711790393013
309.0,0.720524017467
324.5,0.724890829694
327.7,0.729257641921
330.0,0.733624454148
336.8,0.737991266376
341.0,0.742358078603
353.5,0.74672489083
357.5,0.751091703057
361.0,0.755458515284
372.3,0.759825327511
373.0,0.764192139738
377.8,0.768558951965
383.5,0.772925764192
392.8,0.777292576419
402.0,0.781659388646
403.0,0.786026200873
414.0,0.7903930131
424.0,0.794759825328
430.0,0.799126637555
440.4,0.803493449782
453.0,0.812227074236
456.0,0.816593886463
457.5,0.82096069869
475.0,0.825327510917
478.0,0.829694323144
486.0,0.834061135371
505.7,0.838427947598
508.5,0.842794759825
522.0,0.847161572052
535.3,0.851528384279
583.0,0.855895196507
583.7,0.860262008734
617.0,0.864628820961
673.0,0.868995633188
707.0,0.873362445415
719.0,0.877729257642
726.0,0.882096069869
771.0,0.886462882096
809.9,0.890829694323
818.5,0.89519650655
859.0,0.899563318777
882.0,0.903930131004
884.0,0.908296943231
901.0,0.912663755459
951.5,0.917030567686
971.2,0.921397379913
1093.6,0.92576419214
1111.7,0.930131004367
1195.0,0.934497816594
1220.0,0.938864628821
1289.5,0.943231441048
1563.0,0.947598253275
1598.0,0.951965065502
1611.2,0.956331877729
2062.0,0.960698689956
2072.5,0.965065502183
2573.0,0.96943231441
2582.0,0.973799126638
2916.0,0.978165938865
5653.0,0.982532751092
5723.0,0.986899563319
12580.0,0.991266375546
16745.0,0.995633187773
42860.0,1.0


==> figure/conndur_tp_0.csv <==
x,y
0,0.708381856123
1,0.865056652915
2,0.879973741654
3,0.887818155618
4,0.892639657574
5,0.895749029989
6,0.898067449792
7,0.899673905502
8,0.901023114816
9,0.902152437169
10,0.903417320902
11,0.904306475458
12,0.905177484002
13,0.905905459281
14,0.90714259029
15,0.913271672475
16,0.915004082853
17,0.915561272142
18,0.916033068437
19,0.916598797026
20,0.917137840304
21,0.917550928916
22,0.918102781143
23,0.918526543879
24,0.919079463519
25,0.919748731113
26,0.920289909217
27,0.920827885082
28,0.92137973731
29,0.922039398193
30,0.922667036703
31,0.923170855371
32,0.923565797971
33,0.923944729384
34,0.924242537453
35,0.924650289002
36,0.924887254562
37,0.925074051737
38,0.925246972551
39,0.925400679942
40,0.925561859219
41,0.92569848801
42,0.925800959604
43,0.925907700847
44,0.926024048802
45,0.926150003469
46,0.926302643447
47,0.926426463289
48,0.926528934883
49,0.926631406476
50,0.926746687019
51,0.9268395519
52,0.926924944895
53,0.9270370232
54,0.927130955494
55,0.927272921348
56,0.927374325529
57,0.927466122998
58,0.927553650817
59,0.927663594298
60,0.959395631081
61,0.959473552188
62,0.95953119246
63,0.959596304618
64,0.959660349364
65,0.959722259285
66,0.959788438856
67,0.959849281365
68,0.959901584574
69,0.959937876596
70,0.959988044981
71,0.960027539241
72,0.960067033501
73,0.960112932235
74,0.960170572507
75,0.960222875716
76,0.960265572213
77,0.960317875422
78,0.960374448281
79,0.960417144778
80,0.960460908688
81,0.96051000966
82,0.960544166858
83,0.960590065592
84,0.96063276209
85,0.960675458587
86,0.960713885435
87,0.960755514519
88,0.960793941367
89,0.960836637864
90,0.960875064712
91,0.960906019672
92,0.960936974633
93,0.96098394078
94,0.96102770469
95,0.961069333775
96,0.961108828035
97,0.961134445933
98,0.961176075018
99,0.961223041165
100,0.961258265775
101,0.961286018498

==> figure/conndur_tp_1.csv <==
x,y
0,0.272745779113
1,0.407354088978
2,0.412774717124
3,0.414532906718
4,0.41560279156
5,0.41683242883
6,0.417757167179
7,0.41836422641
8,0.418774105501
9,0.419116432135
10,0.419455107285
11,0.41967328346
12,0.419843990342
13,0.420001004158
14,0.420211877365
15,0.423040864671
16,0.423540205122
17,0.423699957551
18,0.42378759317
19,0.423872490175
20,0.423950997083
21,0.424034068347
22,0.424107098029
23,0.424165521774
24,0.424216642552
25,0.424265024716
26,0.424316145493
27,0.424362701916
28,0.424409258338
29,0.424470420697
30,0.424791751297
31,0.428331865132
32,0.840371721081
33,0.862728845355
34,0.87657344732
35,0.885872864452
36,0.892691098138
37,0.898140025287
38,0.902199562735
39,0.90500025104
40,0.906742008955
41,0.907962517516
42,0.908834309345
43,0.909443194318
44,0.90990784567
45,0.910250172304
46,0.910453742543
47,0.91063814249
48,0.910786027596
49,0.910922045379
50,0.911030677031
51,0.911111922552
52,0.911185865105
53,0.911248853206
54,0.911316405662
55,0.911365700697
56,0.91141316999
57,0.911465203639
58,0.911574748162
59,0.911616740229
60,0.914306058269
61,0.914339834496
62,0.914371784982
63,0.914398258242
64,0.914421992889
65,0.914444814664
66,0.914466723569
67,0.914484068118
68,0.91450323841
69,0.914522408701
70,0.91453884038
71,0.914550707703
72,0.914560749285
73,0.914575355221
74,0.914589048286
75,0.91467211955
76,0.914678509647
77,0.914686725486
78,0.914693115583
79,0.914697679938
80,0.914709547262
81,0.914718675972
82,0.914732369037
83,0.914744236361
84,0.914750626458
85,0.914758842297
86,0.914768883878
87,0.914784402686
88,0.914794444267
89,0.914810875945
90,0.914818178914
91,0.914829133366
92,0.914836436334
93,0.914844652173
94,0.914861083852
95,0.914879341272
96,0.914887557111
97,0.914899424435
98,0.914909466016
99,0.914923159081
100,0.914938677889
101,0.914954196696

==> figure/conndur_tp_2.csv <==
x,y
0,0.0627861009929
1,0.714588777323
2,0.732936555407
3,0.734972392729
4,0.735622104694
5,0.735964520459
6,0.7362037725
7,0.736421074812
8,0.736585697776
9,0.736717396148
10,0.737918046299
11,0.738066206966
12,0.738181443041
13,0.738286801738
14,0.738374600652
15,0.738459107107
16,0.738518371374
17,0.73859629291
18,0.738651167232
19,0.738700554121
20,0.738799327899
21,0.738895906705
22,0.73898041316
23,0.73906930956
24,0.739141743664
25,0.739211982796
26,0.739287709359
27,0.739353558545
28,0.739418310244
29,0.739487451889
30,0.739981320781
31,0.741620965503
32,0.976933030281
33,0.981153963078
34,0.982002320086
35,0.982301933881
36,0.982410585037
37,0.982475336736
38,0.982534601003
39,0.982573013028
40,0.982619107458
41,0.982669591834
42,0.982708003859
43,0.982746415884
44,0.982766170639
45,0.982800192719
46,0.982835312284
47,0.982869334364
48,0.982905551416
49,0.982949450873
50,0.982975790547
51,0.982995545303
52,0.983037249787
53,0.983060297002
54,0.983077856785
55,0.983098709027
56,0.983120658755
57,0.983141510997
58,0.983173338104
59,0.983198580292
60,0.983906459037
61,0.983932798711
62,0.985456109872
63,0.985471474682
64,0.98549342441
65,0.985526349003
66,0.985537323867
67,0.985541713813
68,0.985608660485
69,0.985685484535
70,0.985743651315
71,0.985757918639
72,0.985780965854
73,0.985789745745
74,0.985793038205
75,0.985796330664
76,0.98581608542
77,0.985827060284
78,0.985832547716
79,0.985851204985
80,0.985894006956
81,0.985899494388
82,0.985901689361
83,0.985907176793
84,0.985915956684
85,0.985925834062
86,0.985930224008
87,0.985932418981
88,0.985976318438
89,0.985980708384
90,0.985990585761
91,0.986023510354
92,0.9860279003
93,0.986033387732
94,0.986039972651
95,0.98604326511
96,0.986045460083
97,0.986048752542
98,0.986065214838
99,0.986068507298
100,0.98607399473
101,0.986077287189

==> figure/connperip0.csv <==
x,y
0,0.0
1,0.540037028466
2,0.735429176969
3,0.821051413537
4,0.86703248517
5,0.895382404171
6,0.913098819718
7,0.926052692481
8,0.935730033253
9,0.943080914506
10,0.948507289979
11,0.952873969232
12,0.956668168918
13,0.95994470091
14,0.962575670836
15,0.965048295351
16,0.967252950706
17,0.969080013155
18,0.970736549775
19,0.972234740983
20,0.973513684698
21,0.974695185081
22,0.975773151926
23,0.976711043983
24,0.977648936041
25,0.978367580604
26,0.979134946832
27,0.979847501188
28,0.980547875126
29,0.981089903653
30,0.981644112596
31,0.982167870498
32,0.982648996943
33,0.983111852763
34,0.983532077126
35,0.984025383988
36,0.984427337726
37,0.98484756209
38,0.985225154996
39,0.98560883811
40,0.985986431016
41,0.986333572882
42,0.986650263706
43,0.987003495779
44,0.98733236702
45,0.987618606804
46,0.987904846588
47,0.988245898245
48,0.988459055531
49,0.988708754065
50,0.9889584526
51,0.989214241343
52,0.989463939877
53,0.989640555914
54,0.989829352367
55,0.990024239028
56,0.990200855065
57,0.990340929853
58,0.990511455682
59,0.990712432551
60,0.990852507339
61,0.990974311502
62,0.991132656914
63,0.991303182743
64,0.991449347739
65,0.991571151902
66,0.991699046273
67,0.991802579812
68,0.991960925224
69,0.99210709022
70,0.992234984592
71,0.992326337714
72,0.992448141877
73,0.992582126457
74,0.992722201245
75,0.992868366241
76,0.992929268322
77,0.993032801861
78,0.993130245192
79,0.993185057065
80,0.993282500396
81,0.99336776331
82,0.993465206641
83,0.993605281429
84,0.993720995384
85,0.993830619131
86,0.993909791837
87,0.994001144959
88,0.994092498082
89,0.994244753286
90,0.994323925992
91,0.994403098698
92,0.994470090988
93,0.994518812653
94,0.994585804943
95,0.994646707024
96,0.99469542869
97,0.99476242098
98,0.994841593686
99,0.994932946808
100,0.994987758682
101,0.995042570555
102,0.995115653053
103,0.99515828451
104,0.995194825759
105,0.9952252768
106,0.99529226909
107,0.995365351588
108,0.995414073253
109,0.995493245959
110,0.995523697
111,0.995608959914
112,0.99565768158
113,0.995724673869
114,0.995749034702
115,0.995773395535
116,0.995797756367
117,0.995852568241
118,0.995870838865
119,0.995919560531
120,0.995968282196
121,0.996004823445
122,0.996047454902
123,0.996096176567
124,0.996132717816
125,0.99618752969
126,0.996224070939
127,0.996272792604
128,0.996321514269
129,0.99635196531
130,0.996400686975
131,0.996473769473
132,0.996504220514
133,0.996546851971
134,0.996577303012
135,0.996638205094
136,0.996674746343
137,0.996699107175
138,0.996723468008
139,0.996735648424
140,0.996760009257
141,0.996814821131
142,0.996833091755
143,0.99685136238
144,0.996857452588
145,0.996900084045
146,0.996912264461
147,0.996954895918
148,0.996973166543
149,0.997009707792
150,0.997027978416
151,0.997058429457
152,0.997101060914
153,0.997107151122
154,0.997119331539
155,0.997137602163
156,0.997174143412
157,0.997210684661
158,0.997235045494
159,0.997253316118
160,0.997259406327
161,0.997295947575
162,0.997308127992
163,0.997320308408
164,0.997338579033
165,0.997362939865
166,0.997393390906
167,0.997417751739
168,0.997436022363
169,0.997454292988
170,0.997466473404
171,0.99747865382
172,0.997509104861
173,0.997521285278
174,0.997539555902
175,0.997576097151
176,0.997588277567
177,0.997600457984
178,0.997624818816
179,0.997655269857
180,0.997661360065
181,0.99767963069
182,0.997728352355
183,0.997752713188
184,0.997783164229
185,0.997789254437
186,0.997807525061
187,0.997825795686
188,0.997837976102
189,0.997868427143
190,0.997880607559
191,0.997892787975
192,0.997898878184
193,0.997904968392
194,0.997923239016
195,0.997929329224
196,0.997947599849
197,0.997959780265
198,0.997984141098
199,0.998008501931
200,0.998020682347
201,0.998038952971
202,0.998069404012
203,0.998081584429
204,0.998087674637
205,0.998105945261
206,0.998112035469
207,0.998130306094
208,0.99814248651
209,0.998148576718
210,0.998191208175
211,0.9982094788
212,0.998215569008
213,0.998227749424
214,0.998233839633
215,0.998246020049
217,0.99827647109
218,0.998282561298
219,0.998300831922
221,0.998313012339
222,0.998325192755
223,0.998337373171
224,0.998349553588
226,0.998361734004
227,0.998386094837
228,0.998404365461
229,0.998422636086
231,0.998434816502
232,0.99844090671
235,0.998446996918
236,0.998459177335
238,0.998483538167
240,0.998495718584
241,0.998507899
242,0.998513989208
243,0.998532259833
245,0.998538350041
247,0.998544440249
250,0.998556620665
251,0.99857489129
252,0.998580981498
253,0.998599252122
256,0.998617522747
257,0.998635793371
258,0.998666244412
259,0.998678424829
260,0.998684515037
261,0.998696695453
262,0.998702785661
263,0.998708875869
265,0.998714966078
267,0.998721056286
268,0.998733236702
269,0.998745417118
270,0.998751507327
271,0.998757597535
273,0.998763687743
276,0.998769777951
278,0.998775868159
279,0.998788048576
280,0.998794138784
281,0.998800228992
283,0.9988063192
285,0.998818499616
286,0.998824589824
288,0.998842860449
291,0.998861131073
293,0.998867221282
299,0.998879401698
302,0.998891582114
303,0.998897672322
305,0.998903762531
308,0.998909852739
309,0.998915942947
310,0.998922033155
311,0.998928123363
312,0.99894030378
315,0.998946393988
318,0.998958574404
320,0.998964664612
321,0.99897075482
323,0.998976845029
325,0.998982935237
326,0.998989025445
328,0.998995115653
329,0.999001205861
330,0.999013386278
331,0.999019476486
332,0.999025566694
335,0.999043837318
336,0.999062107943
338,0.999068198151
339,0.999074288359
340,0.999086468776
342,0.999092558984
344,0.999098649192
349,0.9991047394
350,0.999110829608
352,0.999116919816
355,0.999123010024
358,0.999129100233
359,0.999135190441
361,0.999141280649
362,0.999147370857
364,0.999153461065
365,0.999159551273
371,0.999165641482
372,0.99917173169
376,0.999177821898
378,0.999183912106
380,0.999190002314
381,0.999196092522
383,0.999202182731
396,0.999208272939
398,0.999214363147
401,0.999220453355
404,0.999226543563
405,0.999232633771
407,0.999250904396
410,0.999256994604
415,0.999263084812
419,0.99926917502
420,0.999275265229
424,0.999281355437
425,0.999287445645
426,0.999293535853
430,0.999299626061
433,0.999305716269
437,0.999311806478
438,0.999317896686
440,0.999330077102
443,0.99933616731
445,0.999342257518
448,0.999348347727
450,0.999354437935
459,0.999366618351
460,0.999372708559
464,0.999384888976
478,0.999390979184
479,0.999397069392
480,0.9994031596
484,0.999409249808
487,0.999415340016
494,0.999421430224
516,0.999427520433
531,0.999439700849
533,0.999445791057
536,0.999457971473
538,0.999464061682
539,0.99947015189
540,0.999476242098
542,0.999482332306
548,0.999488422514
555,0.999494512722
561,0.999500602931
567,0.999506693139
569,0.999512783347
579,0.999518873555
595,0.999524963763
606,0.999531053971
609,0.99953714418
638,0.999543234388
639,0.999549324596
660,0.999555414804
668,0.999561505012
670,0.99956759522
673,0.999573685429
674,0.999579775637
677,0.999585865845
694,0.999591956053
697,0.999598046261
720,0.999604136469
728,0.999610226678
754,0.999616316886
762,0.999622407094
774,0.999628497302
780,0.99963458751
789,0.999640677718
812,0.999646767927
815,0.999652858135
817,0.999658948343
827,0.999665038551
832,0.999671128759
833,0.999677218967
835,0.999683309176
840,0.999689399384
859,0.999695489592
861,0.9997015798
872,0.999713760216
875,0.999719850424
910,0.999725940633
915,0.999732030841
928,0.999738121049
955,0.999744211257
1019,0.999750301465
1029,0.999756391673
1063,0.999762481882
1066,0.99976857209
1112,0.999774662298
1124,0.999780752506
1154,0.999786842714
1168,0.999792932922
1179,0.999799023131
1194,0.999805113339
1224,0.999811203547
1230,0.999817293755
1241,0.999823383963
1243,0.999829474171
1286,0.99983556438
1318,0.999841654588
1380,0.999847744796
1454,0.999853835004
1476,0.999859925212
1651,0.99986601542
1735,0.999872105629
2156,0.999878195837
2537,0.999884286045
2622,0.999890376253
3201,0.999896466461
3323,0.999902556669
3541,0.999908646878
3933,0.999914737086
4198,0.999920827294
4445,0.999926917502
5281,0.99993300771
5503,0.999939097918
5656,0.999945188127
5665,0.999951278335
5761,0.999957368543
7055,0.999963458751
7807,0.999969548959
8264,0.999975639167
9180,0.999981729376
17768,0.999987819584
52312,0.999993909792
53843,1.0


==> figure/connperip1.csv <==
x,y
0,0.0
1,0.522268243734
2,0.714163713224
3,0.803749092617
4,0.851829710918
5,0.881122165763
6,0.900508134421
7,0.914300354413
8,0.923480934284
9,0.93138050301
10,0.937870959477
11,0.942354498484
12,0.946667236005
13,0.950937273154
14,0.954011699902
15,0.956274819591
16,0.959007643366
17,0.961185362313
18,0.963320380887
19,0.965284597976
20,0.96682181135
21,0.96882872881
22,0.970451342927
23,0.971646953328
24,0.972500960758
25,0.973483069303
26,0.974422477476
27,0.975447286391
28,0.976343994193
29,0.976685597165
30,0.977625005338
31,0.978350911653
32,0.979204919083
33,0.979674623169
34,0.98027242837
35,0.980528630599
36,0.981254536914
37,0.981638840258
38,0.982236645459
39,0.982663649174
40,0.983047952517
41,0.983560356975
42,0.983859259576
43,0.984414364405
44,0.984713267005
45,0.985054869977
46,0.985567274435
47,0.985866177036
48,0.986293180751
49,0.986677484094
50,0.986933686323
51,0.987275289295
52,0.987574191895
53,0.987915794867
54,0.988214697468
55,0.988470899697
56,0.988727101926
57,0.988897903412
58,0.989111405269
59,0.989367607498
61,0.98941030787
62,0.989623809727
63,0.989837311585
64,0.989880011956
65,0.990050813442
66,0.990136214185
67,0.990392416414
68,0.990477817157
69,0.9905632179
70,0.990734019386
72,0.9908621205
73,0.990947521243
74,0.991118322729
75,0.991203723472
76,0.991246423844
78,0.991331824587
79,0.991374524958
80,0.991588026816
81,0.991673427559
82,0.991758828302
83,0.991844229045
84,0.991886929416
85,0.991929629788
87,0.992015030531
88,0.992100431274
89,0.992185832017
90,0.99227123276
91,0.992313933131
93,0.992442034246
94,0.992484734617
95,0.992612835732
96,0.992655536103
97,0.992783637218
98,0.992826337589
99,0.992911738332
101,0.993039839447
102,0.99312524019
103,0.993167940561
105,0.993253341304
106,0.993381442419
107,0.993466843162
108,0.993552243905
109,0.993637644648
110,0.993765745762
111,0.993893846876
112,0.993979247619
113,0.994064648362
115,0.994107348734
116,0.994192749477
117,0.99427815022
118,0.994320850591
122,0.994363550963
123,0.994448951706
124,0.994491652077
125,0.99457705282
126,0.994662453563
127,0.994747854306
128,0.994833255049
129,0.994961356164
130,0.995089457278
132,0.995174858021
133,0.995302959136
134,0.995345659507
135,0.995473760622
138,0.995559161365
139,0.995644562108
140,0.995772663222
141,0.995858063965
144,0.995900764337
145,0.99598616508
148,0.996071565823
150,0.996114266194
153,0.996199666937
154,0.99628506768
155,0.996370468423
158,0.996413168795
160,0.996541269909
163,0.996626670652
165,0.996669371024
166,0.996754771767
167,0.996797472138
168,0.99684017251
169,0.996882872881
170,0.996925573252
171,0.996968273624
172,0.997010973995
176,0.997053674367
178,0.997096374738
181,0.99713907511
182,0.997181775481
189,0.997224475853
190,0.997267176224
198,0.997309876596
204,0.997395277339
206,0.99743797771
211,0.997523378453
219,0.997566078825
229,0.997608779196
240,0.997651479568
241,0.997694179939
242,0.997736880311
246,0.997779580682
248,0.997822281054
251,0.997907681797
254,0.997950382168
259,0.99799308254
263,0.998035782911
280,0.998078483283
287,0.998121183654
288,0.998163884026
299,0.998206584397
302,0.998249284769
311,0.99829198514
323,0.998334685512
333,0.998377385883
354,0.998420086255
361,0.998462786626
362,0.998505486998
395,0.998548187369
403,0.998590887741
411,0.998633588112
416,0.998676288484
442,0.998718988855
514,0.998761689227
526,0.998804389598
531,0.99884708997
638,0.998889790341
686,0.998932490713
690,0.998975191084
846,0.999017891456
964,0.999060591827
1035,0.999103292199
1085,0.99914599257
1933,0.999188692942
2164,0.999231393313
2298,0.999274093685
2308,0.999316794056
2749,0.999359494428
3661,0.999402194799
3758,0.999444895171
3864,0.999487595542
4114,0.999530295914
4466,0.999572996285
5472,0.999615696657
8004,0.999658397028
35486,0.9997010974
39177,0.999743797771
39239,0.999786498143
48772,0.999829198514
53592,0.999871898886
191228,0.999914599257
194285,0.999957299629
338399,1.0


==> figure/connperip2.csv <==
x,y
0,0.0
1,0.269061121613
2,0.40138626339
3,0.481411468179
4,0.535601764335
5,0.577819785759
6,0.604284814115
7,0.629489603025
8,0.643352236925
9,0.662255828607
10,0.669187145558
11,0.684310018904
12,0.696912413359
13,0.709514807813
14,0.7202268431
15,0.728418399496
16,0.741650913674
17,0.748582230624
18,0.754883427851
19,0.766855702583
20,0.773156899811
21,0.778197857593
22,0.783238815375
23,0.787019533711
24,0.791430371771
25,0.799621928166
26,0.800882167612
27,0.807813484562
28,0.810333963453
29,0.812224322621
30,0.813484562067
31,0.819155639572
32,0.821676118463
33,0.822306238185
34,0.824196597353
35,0.827347195967
36,0.829237555135
37,0.831127914304
38,0.834278512917
39,0.836798991808
40,0.838689350977
41,0.843100189036
42,0.846880907372
43,0.850031505986
44,0.851921865154
45,0.8531821046
46,0.856962822936
47,0.858853182105
48,0.863264020164
49,0.867674858223
50,0.870195337114
51,0.87145557656
52,0.875236294896
53,0.877756773787
54,0.87838689351
55,0.880277252678
56,0.883427851292
57,0.884688090737
58,0.885948330183
59,0.889729048519
60,0.891619407687
61,0.894139886578
62,0.895400126024
63,0.896660365469
64,0.897290485192
65,0.898550724638
66,0.899810964083
67,0.901701323251
68,0.902961562697
69,0.904221802142
70,0.904851921865
71,0.906742281033
72,0.908632640202
73,0.909892879647
74,0.91052299937
76,0.911783238815
77,0.913043478261
78,0.914933837429
80,0.915563957152
81,0.916194076875
83,0.916824196597
86,0.91745431632
88,0.918084436043
90,0.918714555766
101,0.919344675488
119,0.919974795211
120,0.920604914934
122,0.921235034657
138,0.921865154379
173,0.922495274102
279,0.923125393825
323,0.923755513548
333,0.92438563327
339,0.925015752993
347,0.925645872716
351,0.926275992439
355,0.926906112161
359,0.92879647133
361,0.930056710775
363,0.931316950221
366,0.931947069943
368,0.933207309389
369,0.933837429112
370,0.934467548834
371,0.935097668557
377,0.93572778828
378,0.936357908003
379,0.936988027725
381,0.937618147448
382,0.938248267171
384,0.938878386894
386,0.940138626339
387,0.940768746062
388,0.941398865784
392,0.942028985507
394,0.94265910523
395,0.943289224953
397,0.943919344675
399,0.945179584121
404,0.945809703844
407,0.946439823566
410,0.947069943289
412,0.947700063012
413,0.948330182735
415,0.950220541903
416,0.951480781348
421,0.952110901071
423,0.952741020794
425,0.954001260239
426,0.955261499685
427,0.955891619408
428,0.95652173913
429,0.958412098299
430,0.959042218021
431,0.959672337744
432,0.962192816635
433,0.964083175803
434,0.965343415249
437,0.966603654694
438,0.967233774417
439,0.96786389414
441,0.968494013863
442,0.969124133585
445,0.969754253308
446,0.970384373031
448,0.971014492754
452,0.971644612476
453,0.972274732199
458,0.972904851922
459,0.973534971645
460,0.974165091367
461,0.975425330813
471,0.976055450536
472,0.976685570258
474,0.977315689981
475,0.977945809704
478,0.978575929427
483,0.979206049149
485,0.979836168872
492,0.980466288595
493,0.98172652804
495,0.982356647763
499,0.982986767486
506,0.984247006931
515,0.984877126654
518,0.9861373661
551,0.986767485822
555,0.987397605545
571,0.988027725268
713,0.988657844991
1285,0.989287964713
1291,0.989918084436
1942,0.990548204159
4636,0.991178323882
7388,0.991808443604
48010,0.992438563327
49082,0.99306868305
49822,0.993698802773
49998,0.994328922495
50621,0.994959042218
51232,0.995589161941
51425,0.996219281664
51765,0.996849401386
52034,0.997479521109
52078,0.998109640832
52267,0.998739760555
52491,0.999369880277
222594,1.0


==> figure/connperip3.csv <==
x,y
0,0.0
1.0,0.424724602203
2.0,0.602203182375
3.0,0.6817625459
4.0,0.722154222766
5.0,0.746634026928
6.0,0.768665850673
7.0,0.782129742962
8.0,0.791921664627
9.0,0.796817625459
10.0,0.802937576499
11.0,0.80905752754
12.0,0.817625458996
14.0,0.818849449204
15.0,0.823745410037
16.0,0.829865361077
17.0,0.833537331701
18.0,0.834761321909
19.0,0.835985312118
20.0,0.837209302326
21.0,0.839657282742
23.0,0.84088127295
29.0,0.842105263158
34.0,0.843329253366
37.0,0.844553243574
42.0,0.845777233782
55.0,0.84700122399
56.0,0.849449204406
63.0,0.850673194614
65.0,0.851897184823
69.0,0.855569155447
70.0,0.859241126071
71.0,0.860465116279
72.0,0.862913096695
74.0,0.864137086903
75.0,0.865361077111
76.0,0.867809057528
77.0,0.871481028152
78.0,0.873929008568
79.0,0.8788249694
80.0,0.881272949816
81.0,0.882496940024
82.0,0.884944920441
84.0,0.889840881273
85.0,0.893512851897
86.0,0.895960832313
87.0,0.897184822521
88.0,0.898408812729
91.0,0.900856793146
93.0,0.903304773562
94.0,0.905752753978
95.0,0.908200734394
96.0,0.909424724602
97.0,0.91064871481
98.0,0.913096695226
99.0,0.915544675643
100.0,0.919216646267
101.0,0.921664626683
103.0,0.922888616891
104.0,0.924112607099
105.0,0.925336597307
106.0,0.929008567931
108.0,0.93023255814
109.0,0.932680538556
111.0,0.933904528764
112.0,0.93635250918
113.0,0.937576499388
117.0,0.938800489596
118.0,0.941248470012
119.0,0.944920440636
121.0,0.946144430845
129.0,0.947368421053
131.0,0.948592411261
132.0,0.951040391677
148.0,0.952264381885
156.0,0.954712362301
160.0,0.957160342717
161.0,0.959608323133
162.0,0.960832313341
165.0,0.96205630355
176.0,0.963280293758
177.0,0.964504283966
178.0,0.965728274174
183.0,0.966952264382
184.0,0.96817625459
187.0,0.969400244798
188.0,0.970624235006
191.0,0.971848225214
196.0,0.973072215422
202.0,0.97429620563
228.0,0.975520195838
300.0,0.976744186047
437.0,0.977968176255
459.0,0.979192166463
521.0,0.980416156671
1630.0,0.981640146879
1726.0,0.982864137087
2916.0,0.984088127295
12543.0,0.985312117503
13456.0,0.986536107711
14018.0,0.987760097919
14471.0,0.988984088127
14834.0,0.990208078335
15561.0,0.991432068543
15741.0,0.992656058752
15894.0,0.99388004896
16383.0,0.995104039168
16745.0,0.996328029376
17001.0,0.997552019584
17606.0,0.998776009792
92792.0,1.0


==> figure/delay_size1.csv <==
x,y
0,0.0
11.0,0.0196078431373
43.0,0.0392156862745
85.0,0.0588235294118
142.0,0.078431372549
161.0,0.0980392156863
189.0,0.117647058824
202.0,0.137254901961
372.0,0.156862745098
507.0,0.176470588235
511.0,0.196078431373
540.0,0.21568627451
609.0,0.235294117647
617.0,0.254901960784
712.0,0.274509803922
808.0,0.294117647059
845.0,0.313725490196
954.0,0.333333333333
959.0,0.352941176471
1081.0,0.372549019608
1399.0,0.392156862745
1537.0,0.411764705882
1627.0,0.43137254902
1658.0,0.470588235294
1762.0,0.490196078431
1853.0,0.509803921569
2023.0,0.529411764706
2054.0,0.549019607843
2107.0,0.56862745098
2235.0,0.588235294118
2337.0,0.607843137255
2510.0,0.627450980392
2573.0,0.647058823529
2645.0,0.666666666667
2688.0,0.686274509804
2793.0,0.705882352941
2861.0,0.725490196078
2865.0,0.745098039216
3124.0,0.764705882353
3278.0,0.78431372549
3301.0,0.803921568627
3525.0,0.823529411765
3595.0,0.843137254902
3842.0,0.862745098039
3848.0,0.882352941176
3945.0,0.901960784314
4432.0,0.921568627451
5331.0,0.941176470588
7636.0,1

==> figure/delay_size10.csv <==
x,y
0,0.0
1.0,0.0181818181818
10.0,0.0363636363636
14.0,0.0545454545455
51.0,0.0727272727273
88.0,0.0909090909091
124.0,0.109090909091
260.0,0.127272727273
267.0,0.145454545455
344.0,0.163636363636
365.0,0.181818181818
403.0,0.2
583.0,0.218181818182
589.0,0.236363636364
590.0,0.254545454545
661.0,0.272727272727
671.0,0.290909090909
737.0,0.309090909091
749.0,0.327272727273
765.0,0.345454545455
775.0,0.363636363636
777.0,0.381818181818
902.0,0.4
1084.0,0.418181818182
1147.0,0.436363636364
1180.0,0.454545454545
1203.0,0.472727272727
1232.0,0.490909090909
1400.0,0.509090909091
1445.0,0.527272727273
1451.0,0.545454545455
1457.0,0.563636363636
1477.0,0.581818181818
1591.0,0.618181818182
1596.0,0.636363636364
1673.0,0.654545454545
1716.0,0.672727272727
1902.0,0.690909090909
2069.0,0.709090909091
2160.0,0.727272727273
2263.0,0.745454545455
2478.0,0.763636363636
2573.0,0.781818181818
2624.0,0.8
2696.0,0.818181818182
2847.0,0.836363636364
2875.0,0.854545454545
2900.0,0.872727272727
3084.0,0.890909090909
3176.0,0.909090909091
3192.0,0.927272727273
3561.0,0.945454545455
4328.0,0.963636363636
4680.0,0.981818181818
6661.0,1.0


==> figure/delay_size100.csv <==
x,y
0,0.0
83.0,0.0169491525424
86.0,0.0338983050847
119.0,0.0508474576271
136.0,0.0677966101695
293.0,0.0847457627119
427.0,0.101694915254
435.0,0.135593220339
462.0,0.152542372881
487.0,0.169491525424
508.0,0.186440677966
519.0,0.203389830508
521.0,0.220338983051
638.0,0.237288135593
664.0,0.254237288136
678.0,0.271186440678
682.0,0.28813559322
867.0,0.305084745763
872.0,0.322033898305
943.0,0.338983050847
945.0,0.35593220339
973.0,0.372881355932
975.0,0.389830508475
1029.0,0.406779661017
1107.0,0.423728813559
1115.0,0.440677966102
1211.0,0.457627118644
1252.0,0.474576271186
1338.0,0.491525423729
1387.0,0.508474576271
1450.0,0.525423728814
1510.0,0.542372881356
1566.0,0.559322033898
1616.0,0.576271186441
1689.0,0.593220338983
1768.0,0.610169491525
1783.0,0.627118644068
1829.0,0.64406779661
1836.0,0.661016949153
1858.0,0.677966101695
1890.0,0.694915254237
1919.0,0.71186440678
1966.0,0.728813559322
2072.0,0.745762711864
2134.0,0.762711864407
2305.0,0.779661016949
2417.0,0.796610169492
2610.0,0.813559322034
2646.0,0.830508474576
2827.0,0.847457627119
2905.0,0.864406779661
3233.0,0.881355932203
3352.0,0.898305084746
3397.0,0.915254237288
3580.0,0.932203389831
4471.0,0.949152542373
4892.0,0.966101694915
5365.0,0.983050847458
7784.0,1.0


==> figure/delay_size20.csv <==
x,y
0,0.0
11.0,0.0175438596491
31.0,0.0350877192982
171.0,0.0526315789474
191.0,0.0701754385965
212.0,0.0877192982456
259.0,0.105263157895
261.0,0.122807017544
273.0,0.140350877193
274.0,0.157894736842
287.0,0.175438596491
419.0,0.19298245614
435.0,0.210526315789
438.0,0.228070175439
466.0,0.245614035088
477.0,0.263157894737
486.0,0.280701754386
541.0,0.298245614035
546.0,0.315789473684
571.0,0.333333333333
593.0,0.368421052632
628.0,0.385964912281
640.0,0.40350877193
665.0,0.421052631579
734.0,0.438596491228
788.0,0.456140350877
849.0,0.473684210526
851.0,0.491228070175
869.0,0.508771929825
874.0,0.526315789474
896.0,0.543859649123
975.0,0.561403508772
1058.0,0.578947368421
1093.0,0.59649122807
1106.0,0.614035087719
1156.0,0.631578947368
1233.0,0.649122807018
1362.0,0.666666666667
1377.0,0.684210526316
1464.0,0.701754385965
1596.0,0.719298245614
1661.0,0.736842105263
1691.0,0.754385964912
1766.0,0.771929824561
1784.0,0.789473684211
1976.0,0.80701754386
2141.0,0.824561403509
2188.0,0.842105263158
2216.0,0.859649122807
2413.0,0.877192982456
2564.0,0.894736842105
2660.0,0.912280701754
2743.0,0.929824561404
3000.0,0.947368421053
3232.0,0.964912280702
3509.0,0.982456140351
3981.0,1.0


==> figure/delay_size5.csv <==
x,y
0,0.0
40.0,0.0192307692308
71.0,0.0384615384615
91.0,0.0576923076923
127.0,0.0769230769231
147.0,0.0961538461538
166.0,0.134615384615
225.0,0.153846153846
274.0,0.173076923077
278.0,0.192307692308
315.0,0.211538461538
319.0,0.230769230769
337.0,0.25
506.0,0.269230769231
533.0,0.288461538462
538.0,0.307692307692
559.0,0.326923076923
567.0,0.346153846154
580.0,0.365384615385
662.0,0.384615384615
663.0,0.403846153846
716.0,0.423076923077
750.0,0.442307692308
813.0,0.461538461538
834.0,0.480769230769
931.0,0.5
963.0,0.519230769231
1144.0,0.538461538462
1162.0,0.557692307692
1245.0,0.576923076923
1298.0,0.596153846154
1345.0,0.615384615385
1381.0,0.634615384615
1410.0,0.653846153846
1435.0,0.673076923077
1480.0,0.692307692308
1549.0,0.711538461538
1638.0,0.730769230769
1668.0,0.75
1749.0,0.769230769231
1808.0,0.788461538462
1809.0,0.807692307692
1831.0,0.826923076923
1910.0,0.846153846154
1914.0,0.865384615385
2133.0,0.884615384615
2423.0,0.903846153846
2478.0,0.923076923077
2674.0,0.942307692308
2935.0,0.961538461538
3501.0,0.980769230769
3991.0,1.0


==> figure/delay_size50.csv <==
x,y
0,0.0
36.0,0.0192307692308
134.0,0.0384615384615
188.0,0.0576923076923
210.0,0.0769230769231
224.0,0.0961538461538
232.0,0.115384615385
245.0,0.134615384615
293.0,0.153846153846
301.0,0.173076923077
315.0,0.192307692308
326.0,0.211538461538
369.0,0.230769230769
411.0,0.25
520.0,0.269230769231
578.0,0.288461538462
586.0,0.307692307692
600.0,0.326923076923
648.0,0.346153846154
663.0,0.365384615385
761.0,0.384615384615
841.0,0.403846153846
955.0,0.423076923077
1000.0,0.442307692308
1060.0,0.461538461538
1103.0,0.480769230769
1227.0,0.5
1248.0,0.519230769231
1265.0,0.538461538462
1307.0,0.557692307692
1341.0,0.576923076923
1362.0,0.596153846154
1551.0,0.615384615385
1601.0,0.634615384615
1667.0,0.653846153846
1696.0,0.673076923077
1725.0,0.692307692308
1764.0,0.711538461538
1813.0,0.730769230769
1903.0,0.75
1965.0,0.769230769231
1982.0,0.788461538462
2297.0,0.807692307692
2402.0,0.826923076923
2544.0,0.846153846154
2731.0,0.865384615385
2809.0,0.884615384615
2853.0,0.903846153846
2895.0,0.923076923077
3159.0,0.942307692308
3446.0,0.961538461538
3880.0,0.980769230769
5207.0,1.0


==> figure/ip_conn_tx_time.csv <==
tm,ipall,ip0,ip1,ip2,connall,conn0,conn1,conn2,txall,tx0,tx1,tx2,pgall,pg0,pg1,pg2
1,2881,2327,444,110,53536,7741,33389,12406,202565,186118,436,16011,39540,31260,426,13450
2,6221,5053,999,169,72542,17550,37456,17536,61059,20359,21272,19428,40226,19082,14802,18603
3,8095,6607,1319,169,84403,21285,39804,23314,118760,26419,47659,44682,72581,21969,32215,40021
4,7005,5805,1016,184,89913,22447,39531,27935,212814,22587,140477,49750,74352,21718,40942,33798
5,8350,6939,1201,210,93884,23561,39725,30598,218208,119879,51779,46550,77754,58481,37192,38737
6,8203,6832,1179,192,75903,23352,29173,23378,162274,41156,57601,63517,76268,29095,39836,44073
7,8985,7448,1310,227,84240,24394,32509,27337,250870,101678,9472,139720,125810,65227,8536,98667
8,6844,5628,996,220,78188,22268,29745,26175,211834,47302,19056,145476,108640,36409,15546,90505
9,6842,5731,912,199,76100,21933,28101,26066,135780,83093,11678,41009,73113,50161,11593,31406
10,6920,5659,1051,210,68759,24567,23919,20273,201988,77830,58850,65308,93782,52907,49680,39231
11,9736,8102,1401,233,83026,23540,31466,28020,183599,83165,30021,70413,85051,50006,20219,44292
12,9727,8286,1191,250,98382,25758,37819,34805,217234,88848,15643,112743,79141,29789,14891,53847
13,10495,8879,1344,272,102412,28976,38162,35274,267596,74686,49812,143098,105743,56099,34857,77979
14,11878,10024,1543,311,103573,29395,39231,34947,254706,81484,66950,106272,108462,52963,51203,67142
15,12544,10536,1588,420,110572,35521,39710,35341,369464,147519,49604,172341,119649,79828,41233,89140
16,10344,8748,1225,371,104533,29279,38873,36381,458008,270152,78605,109251,102662,67345,48906,74967
17,10445,8682,1417,346,105116,29449,39146,36521,196010,62522,44526,88962,80001,45603,34281,50343
18,12076,9921,1687,468,110497,33039,40755,36703,410560,213289,77198,120073,119216,96990,56372,67258
19,13104,10956,1724,424,113732,36473,40320,36939,413180,196454,69015,147711,120763,90768,51204,83455
20,10468,8710,1412,346,109812,34542,39361,35909,189081,63666,33299,92116,83138,39842,29202,55381
21,11767,9844,1471,452,119682,41309,40676,37697,291847,111373,24897,155577,86340,58495,19780,68710
22,12960,10956,1666,338,127775,52889,39743,35143,368824,188118,31152,149554,107845,85841,26387,75547
23,14263,11961,1973,329,131130,53909,41633,35588,488822,175328,131864,181630,123124,92421,80770,79814
24,11095,9436,1337,322,120710,42201,42499,36010,358616,194333,51139,113144,104599,74163,38556,60973
25,10984,9335,1358,291,115000,42759,38157,34084,258581,106210,47333,105038,91049,61317,36058,60142
26,13161,11173,1687,301,123581,47935,40868,34778,434063,162034,79839,192190,120538,84202,57041,83947
27,14185,11848,1928,409,122867,49800,39643,33424,409819,239639,114229,55951,100961,60738,73419,38742
28,11566,9841,1352,373,107588,36555,36887,34146,540417,362000,67215,111202,98149,69119,51567,66167

==> figure/ip_per_tx.csv <==
x,y
1,0.037295110648
2,0.0746295857114
3,0.10718104132
4,0.152187689532
5,0.194933556755
6,0.237191013639
7,0.28570498266
8,0.334895436449
9,0.384116021025
10,0.431199749623
11,0.476092678413
12,0.520768373948
13,0.568419241715
14,0.619350477427
15,0.670099956456
16,0.716848358552
17,0.75821890114
18,0.79469221887
19,0.826196386638
20,0.852690582088
21,0.874185496789
22,0.892089502045
23,0.907643791892
24,0.92100630997
25,0.932607148967
26,0.942104664635
27,0.949702968757
28,0.955892901575
29,0.960983546646
30,0.965229557719
31,0.968759233628
32,0.971896723326
33,0.974591484845
34,0.977040340264
35,0.97916310281
36,0.98119012721
37,0.983017899631
38,0.984632812621
39,0.986166080898
40,0.987548209259
41,0.988871048007
42,0.990045176741
43,0.99106816556
44,0.991999304076
45,0.992839564251
46,0.993577282553
47,0.994251823399
48,0.994834027961
49,0.995375410167
50,0.995826400012
51,0.996231221716
52,0.996597650965
53,0.996923743838
54,0.997187145234
55,0.997426733589
56,0.997658060277
57,0.997851480491
58,0.998032265213
59,0.998198470522
60,0.998339404849
61,0.998470133586
62,0.998592600656
63,0.998706806059
64,0.998811777833
65,0.998900712253
66,0.998982356966
67,0.999050880208
68,0.999109683841
69,0.999166057571
70,0.999212711693
71,0.999248674245
72,0.999285122778
73,0.999318655428
74,0.99935461798
75,0.999392524455
76,0.999424113183
77,0.999450842107
78,0.999473197207
79,0.999490206522
80,0.999503813974
81,0.999525683094
82,0.999551926038
83,0.999571365255
84,0.999589832512
85,0.999601010062
86,0.999616561436
87,0.99963211281
88,0.999648636145
89,0.999663215558
90,0.99967682301
91,0.999685084677
92,0.999695776247
93,0.999702093993
94,0.99971084164
95,0.99972153321
96,0.999731252819
97,0.999742916349
98,0.999751178017
99,0.999762355567
100,0.999771103214
101,0.999781308804
102,0.99978859851
103,0.999797832138
104,0.999808523708
105,0.999812897532
106,0.99982164518
107,0.999831364789
108,0.999839626456
109,0.999850318026
110,0.999857607732
111,0.999864897439
112,0.999871215184
113,0.99987801891
114,0.999884336656
115,0.999892112343
116,0.999897458128
117,0.999905233815
118,0.999914953424
119,0.999919813228
120,0.999925159013
121,0.999930018817
122,0.999934392641
123,0.999939738426
124,0.99994459823
125,0.999950429995
126,0.999954317839
127,0.999958205682
128,0.999963065487
129,0.999964523428
130,0.999968897252
131,0.999971813135
132,0.999974243037
133,0.999976672939
134,0.999980074802
135,0.999982990685
136,0.999985420587
137,0.999987364509
138,0.99998882245
139,0.999990766372
140,0.999993196274
141,0.999995140196
143,0.999996598137
146,0.999998056078
148,0.999998542059
149,0.999999028039
151,0.99999951402
152,1.0


==> figure/lat_size1.csv <==
x,y
0,0.0
0.015,0.01
0.018,0.02
0.02,0.03
0.023,0.04
0.024,0.05
0.053,0.07
0.069,0.08
0.077,0.09
0.089,0.1
0.091,0.13
0.096,0.14
0.101,0.15
0.114,0.16
0.127,0.17
0.178,0.18
0.186,0.19
0.193,0.2
0.195,0.21
0.214,0.22
0.227,0.23
0.231,0.24
0.243,0.25
0.256,0.26
0.26,0.28
0.263,0.3
0.268,0.31
0.27,0.32
0.271,0.33
0.281,0.34
0.287,0.35
0.295,0.36
0.303,0.37
0.325,0.38
0.341,0.39
0.342,0.4
0.351,0.41
0.354,0.42
0.363,0.44
0.365,0.45
0.374,0.46
0.38,0.47
0.389,0.48
0.41,0.49
0.425,0.5
0.495,0.51
0.507,0.52
0.514,0.53
0.524,0.54
0.535,0.55
0.599,0.56
0.627,0.57
0.948,0.58
0.98,0.59
1.055,0.6
1.082,0.61
1.104,0.62
1.113,0.63
1.116,0.64
1.127,0.65
1.268,0.66
1.413,0.67
1.484,0.68
1.579,0.69
1.841,0.7
2.099,0.71
2.133,0.72
2.204,0.73
2.207,0.74
2.31,0.75
2.319,0.76
2.39,0.77
2.456,0.78
2.513,0.79
2.609,0.8
2.634,0.81
2.701,0.82
2.754,0.83
2.923,0.84
2.977,0.85
2.988,0.86
3.205,0.87
3.35,0.88
3.403,0.89
3.528,0.9
3.544,0.91
3.64,0.92
3.718,0.93
4.044,0.94
4.415,0.95
4.698,0.96
5.265,0.97
7.627,1

==> figure/lat_size10.csv <==
x,y
0,0.0
0.123,0.0106382978723
0.132,0.0212765957447
0.135,0.031914893617
0.142,0.0425531914894
0.166,0.0531914893617
0.169,0.063829787234
0.172,0.0744680851064
0.183,0.0851063829787
0.186,0.0957446808511
0.188,0.106382978723
0.19,0.117021276596
0.202,0.127659574468
0.219,0.13829787234
0.236,0.148936170213
0.266,0.159574468085
0.297,0.170212765957
0.32,0.18085106383
0.321,0.191489361702
0.323,0.202127659574
0.373,0.212765957447
0.377,0.223404255319
0.383,0.234042553191
0.395,0.244680851064
0.408,0.255319148936
0.412,0.265957446809
0.489,0.276595744681
0.539,0.287234042553
0.545,0.297872340426
0.561,0.308510638298
0.573,0.31914893617
0.591,0.329787234043
0.599,0.340425531915
0.63,0.351063829787
0.654,0.36170212766
0.664,0.372340425532
0.705,0.382978723404
0.737,0.393617021277
0.761,0.404255319149
0.794,0.414893617021
0.842,0.425531914894
0.86,0.436170212766
0.867,0.446808510638
0.91,0.457446808511
0.968,0.468085106383
1.023,0.478723404255
1.076,0.489361702128
1.132,0.5
1.162,0.510638297872
1.186,0.521276595745
1.189,0.531914893617
1.196,0.542553191489
1.214,0.553191489362
1.355,0.563829787234
1.39,0.574468085106
1.43,0.585106382979
1.48,0.595744680851
1.512,0.606382978723
1.676,0.617021276596
1.691,0.627659574468
1.712,0.63829787234
1.787,0.648936170213
1.837,0.659574468085
1.843,0.670212765957
1.847,0.68085106383
1.872,0.691489361702
1.892,0.702127659574
1.924,0.712765957447
2.052,0.723404255319
2.065,0.734042553191
2.148,0.744680851064
2.318,0.755319148936
2.362,0.765957446809
2.41,0.776595744681
2.467,0.787234042553
2.552,0.797872340426
2.638,0.808510638298
2.696,0.81914893617
2.913,0.829787234043
3.136,0.840425531915
3.407,0.851063829787
3.414,0.86170212766
3.538,0.872340425532
3.539,0.882978723404
3.548,0.893617021277
3.598,0.904255319149
3.951,0.914893617021
3.971,0.925531914894
4.082,0.936170212766
4.19,0.946808510638
4.282,0.957446808511
4.414,0.968085106383
4.677,0.978723404255
4.697,0.989361702128
5.374,1.0


==> figure/lat_size100.csv <==
x,y
0,0.0
0.128,0.0113636363636
0.13,0.0227272727273
0.144,0.0340909090909
0.151,0.0454545454545
0.202,0.0568181818182
0.208,0.0681818181818
0.209,0.0795454545455
0.217,0.0909090909091
0.253,0.102272727273
0.264,0.113636363636
0.334,0.125
0.354,0.136363636364
0.366,0.147727272727
0.41,0.159090909091
0.416,0.170454545455
0.47,0.181818181818
0.478,0.193181818182
0.524,0.204545454545
0.59,0.215909090909
0.6,0.227272727273
0.601,0.238636363636
0.676,0.25
0.7,0.261363636364
0.808,0.272727272727
0.843,0.284090909091
0.865,0.295454545455
0.9,0.306818181818
0.91,0.318181818182
0.932,0.329545454545
0.958,0.340909090909
1.021,0.352272727273
1.046,0.363636363636
1.111,0.375
1.147,0.386363636364
1.173,0.397727272727
1.285,0.409090909091
1.365,0.420454545455
1.402,0.431818181818
1.529,0.443181818182
1.58,0.454545454545
1.582,0.465909090909
1.618,0.477272727273
1.628,0.488636363636
1.641,0.5
1.651,0.511363636364
1.669,0.522727272727
1.744,0.534090909091
1.832,0.556818181818
1.841,0.568181818182
1.863,0.579545454545
1.888,0.590909090909
1.983,0.602272727273
2.137,0.613636363636
2.159,0.625
2.213,0.636363636364
2.294,0.647727272727
2.308,0.659090909091
2.365,0.670454545455
2.369,0.681818181818
2.387,0.693181818182
2.528,0.704545454545
2.618,0.715909090909
2.641,0.727272727273
2.725,0.738636363636
2.798,0.75
2.827,0.761363636364
2.86,0.772727272727
2.865,0.784090909091
2.89,0.795454545455
2.967,0.806818181818
2.98,0.818181818182
2.989,0.829545454545
3.352,0.840909090909
3.407,0.852272727273
3.472,0.863636363636
3.621,0.875
3.718,0.886363636364
3.73,0.897727272727
4.018,0.909090909091
4.12,0.920454545455
4.618,0.931818181818
4.658,0.943181818182
4.696,0.954545454545
5.464,0.965909090909
6.048,0.977272727273
6.355,0.988636363636
8.434,1.0


==> figure/lat_size20.csv <==
x,y
0,0.0
0.08,0.0106382978723
0.124,0.0212765957447
0.126,0.031914893617
0.127,0.0425531914894
0.136,0.0531914893617
0.165,0.063829787234
0.176,0.0744680851064
0.181,0.0851063829787
0.185,0.0957446808511
0.217,0.106382978723
0.236,0.117021276596
0.263,0.127659574468
0.265,0.13829787234
0.294,0.148936170213
0.296,0.159574468085
0.314,0.170212765957
0.35,0.18085106383
0.357,0.191489361702
0.385,0.202127659574
0.421,0.212765957447
0.452,0.223404255319
0.472,0.234042553191
0.533,0.244680851064
0.576,0.255319148936
0.582,0.265957446809
0.636,0.276595744681
0.66,0.287234042553
0.691,0.297872340426
0.715,0.308510638298
0.719,0.31914893617
0.741,0.329787234043
0.765,0.340425531915
0.787,0.351063829787
0.873,0.36170212766
0.875,0.372340425532
0.903,0.382978723404
0.904,0.393617021277
0.914,0.404255319149
1.041,0.414893617021
1.165,0.425531914894
1.171,0.436170212766
1.177,0.446808510638
1.225,0.457446808511
1.251,0.468085106383
1.254,0.478723404255
1.259,0.489361702128
1.266,0.5
1.272,0.510638297872
1.286,0.521276595745
1.327,0.531914893617
1.334,0.542553191489
1.338,0.553191489362
1.348,0.563829787234
1.382,0.574468085106
1.386,0.585106382979
1.406,0.595744680851
1.409,0.617021276596
1.58,0.627659574468
1.632,0.63829787234
1.709,0.648936170213
1.718,0.659574468085
1.724,0.670212765957
1.803,0.68085106383
1.861,0.691489361702
1.906,0.702127659574
1.956,0.712765957447
2.005,0.723404255319
2.082,0.734042553191
2.135,0.744680851064
2.161,0.755319148936
2.191,0.765957446809
2.205,0.776595744681
2.299,0.787234042553
2.354,0.797872340426
2.467,0.808510638298
2.471,0.81914893617
2.494,0.829787234043
2.601,0.840425531915
2.665,0.851063829787
2.697,0.86170212766
2.765,0.872340425532
2.816,0.882978723404
3.006,0.893617021277
3.091,0.904255319149
3.097,0.914893617021
3.111,0.925531914894
3.275,0.936170212766
3.453,0.946808510638
3.803,0.957446808511
3.923,0.968085106383
4.023,0.978723404255
4.365,0.989361702128
5.212,1.0


==> figure/lat_size5.csv <==
x,y
0,0.0
0.082,0.0119047619048
0.11,0.0238095238095
0.113,0.0357142857143
0.134,0.047619047619
0.162,0.0595238095238
0.179,0.0714285714286
0.2,0.0833333333333
0.227,0.0952380952381
0.241,0.107142857143
0.274,0.119047619048
0.351,0.130952380952
0.357,0.142857142857
0.405,0.154761904762
0.417,0.166666666667
0.431,0.178571428571
0.455,0.190476190476
0.477,0.202380952381
0.531,0.214285714286
0.555,0.22619047619
0.616,0.238095238095
0.651,0.25
0.678,0.261904761905
0.701,0.27380952381
0.723,0.285714285714
0.746,0.297619047619
0.756,0.309523809524
0.764,0.321428571429
0.765,0.333333333333
0.817,0.345238095238
0.84,0.357142857143
0.858,0.369047619048
0.907,0.380952380952
0.92,0.392857142857
0.982,0.404761904762
0.994,0.416666666667
1.044,0.428571428571
1.079,0.440476190476
1.105,0.452380952381
1.124,0.464285714286
1.131,0.47619047619
1.174,0.488095238095
1.195,0.5
1.244,0.511904761905
1.252,0.52380952381
1.337,0.535714285714
1.409,0.547619047619
1.464,0.559523809524
1.498,0.571428571429
1.593,0.583333333333
1.643,0.595238095238
1.663,0.607142857143
1.703,0.619047619048
1.754,0.630952380952
1.783,0.642857142857
1.802,0.654761904762
1.803,0.666666666667
1.865,0.678571428571
1.911,0.690476190476
2.069,0.702380952381
2.09,0.714285714286
2.202,0.72619047619
2.224,0.738095238095
2.24,0.75
2.281,0.761904761905
2.356,0.77380952381
2.432,0.785714285714
2.458,0.797619047619
2.494,0.809523809524
2.591,0.821428571429
2.596,0.833333333333
2.629,0.845238095238
2.816,0.857142857143
2.855,0.869047619048
3.1,0.880952380952
3.119,0.892857142857
3.157,0.904761904762
3.201,0.916666666667
3.202,0.928571428571
3.299,0.940476190476
3.342,0.952380952381
3.765,0.964285714286
3.833,0.97619047619
5.568,0.988095238095
5.792,1.0


==> figure/lat_size50.csv <==
x,y
0,0.0
0.106,0.0229885057471
0.112,0.0344827586207
0.117,0.0574712643678
0.136,0.0689655172414
0.142,0.0804597701149
0.146,0.0919540229885
0.175,0.103448275862
0.191,0.114942528736
0.211,0.126436781609
0.226,0.137931034483
0.254,0.149425287356
0.269,0.16091954023
0.276,0.172413793103
0.277,0.183908045977
0.302,0.195402298851
0.367,0.206896551724
0.39,0.218390804598
0.393,0.229885057471
0.427,0.241379310345
0.429,0.252873563218
0.452,0.264367816092
0.525,0.275862068966
0.596,0.287356321839
0.611,0.298850574713
0.622,0.310344827586
0.678,0.32183908046
0.747,0.333333333333
0.827,0.344827586207
0.845,0.35632183908
0.888,0.367816091954
1.005,0.379310344828
1.021,0.402298850575
1.112,0.413793103448
1.137,0.425287356322
1.143,0.436781609195
1.156,0.448275862069
1.16,0.459770114943
1.163,0.471264367816
1.173,0.48275862069
1.212,0.494252873563
1.337,0.505747126437
1.345,0.51724137931
1.375,0.528735632184
1.411,0.540229885057
1.423,0.551724137931
1.428,0.563218390805
1.564,0.574712643678
1.571,0.586206896552
1.597,0.597701149425
1.606,0.609195402299
1.629,0.620689655172
1.907,0.632183908046
1.915,0.64367816092
1.933,0.655172413793
1.967,0.666666666667
1.971,0.67816091954
2.083,0.689655172414
2.145,0.701149425287
2.153,0.712643678161
2.154,0.724137931034
2.323,0.735632183908
2.344,0.747126436782
2.454,0.758620689655
2.477,0.770114942529
2.698,0.781609195402
2.779,0.793103448276
2.782,0.804597701149
2.929,0.816091954023
3.088,0.827586206897
3.143,0.83908045977
3.163,0.850574712644
3.176,0.862068965517
3.219,0.873563218391
3.377,0.885057471264
3.449,0.896551724138
3.487,0.908045977011
3.492,0.919540229885
3.599,0.931034482759
3.607,0.942528735632
4.512,0.954022988506
4.721,0.965517241379
4.862,0.977011494253
4.882,0.988505747126
6.327,1.0


==> figure/tx_ip_reg.csv <==
x,y 
0,0.00405647870239
1,0.0868612273144
2,0.221916162543
3,0.382869967187
4,0.532574296689
5,0.65208466168
6,0.752625752298
7,0.837038124193
8,0.903200958742
9,0.940820218341
10,0.961997787817
11,0.974372793649
12,0.982694236661
13,0.987871386249
14,0.991430706965
15,0.993905805328
16,0.995637353623
17,0.996876117755
18,0.997773237641
19,0.998404526227
20,0.998845310483
21,0.99915390806
22,0.999356561902
23,0.999501384072
24,0.99960975771
25,0.999700150071
26,0.999767701351
27,0.999835738613
28,0.999890168421
29,0.999924673032
30,0.999952373917
31,0.999973271076
32,0.999986392548
33,0.999993682254
34,0.999998056078
35,0.999999028039
36,1.0
